Magnetic-field dependence of spin-phonon relaxation and dephasing due to g-factor fluctuations from first principles

The electron spin decay lifetime in materials can be characterized by relaxation (T1) and irreversible (T2) and reversible (T2*) decoherence processes. Their interplay leads to a complex dependence of spin relaxation times on the direction and magnitude of magnetic fields, relevant for spintronics and quantum information applications. Here, we use real-time first-principles density matrix dynamics simulations to directly simulate Hahn echo measurements, disentangle dephasing from decoherence, and predict T1, T2 and T2* spin lifetimes. We show that g-factor fluctuations lead to non-trivial magnetic field dependence of each of these lifetimes in inversion-symmetric crystals of CsPbBr3 and silicon, even when only intrinsic spin-phonon scattering is present. Most importantly, fluctuations in the off-diagonal components of the g-tensor lead to a strong magnetic field dependence of even the T1 lifetime in silicon. Our calculations elucidate the detailed role of anisotropic g-factors in determining the spin dynamics even in simple, low spin-orbit coupling materials such as silicon.

==> spin-times-CPB.csv <==
T1,T2,T2*,B
50.475159216762414,10.466783054256805,9.642797757589104,0.1
50.002599461257134,3.055927240479492,2.816718704481109,0.2
49.894022925586974,1.7688502415806846,1.348615869431134,0.3
49.849911699656154,1.1863901884626618,0.8268986064616043,0.4
49.826721594888994,0.8815509963198217,0.5863609301623802,0.5
49.81266170804094,0.6876307930498983,0.455556078401327,0.6
49.803355274112356,0.5949385324263956,0.3754483935199002,0.7
49.79682904952875,0.5127626181770972,0.32113474948347615,0.8
49.79205661931844,0.446688932978527,0.2821078103485812,0.9
49.78845537977303,0.41245751327977864,0.2527780302037404,1.0
49.775457301878085,0.27749369195325285,0.1310348381338204,2.0
49.772728505241275,0.24536769581826615,0.09003575697705396,3.0
49.77175688912973,0.24653695691153574,0.07012901508385877,4.0
49.77132114605728,0.24485928097085843,0.05725050278165998,5.0
49.771101110134886,0.22104511649646036,0.04909937293653338,6.0
49.77095860801307,0.24440728754300128,0.05224028541449793,7.0
49.77089880495142,0.24345231411383927,0.038344261595862496,8.0
49.77081441327236,0.23563377572996008,0.03449727758805189,9.0
49.770798699716636,0.25231691697409386,0.03189639949832084,10.0


==> spin-times-Si.csv <==
T1,T2,T2*,B
194.3240788278098,194.59,195.57290512133775,0.1
192.99647622034226,,194.842231301701,0.2
190.84757233803572,,193.64785873652795,0.3
187.9634923510954,,192.02267253137578,0.4
184.45181148813444,,190.00948231371643,0.5
180.4316982070694,,187.65749067383504,0.6
176.02466460846395,,185.01919472175658,0.7
171.34698837623844,,182.14761604255568,0.8
166.5043127151647,,179.09432022991535,0.9
161.58844342610445,,175.90754221033296,1.0
118.96728434890909,,143.83909024731372,2.0
93.88444305053245,,119.76949100913909,3.0
79.91018885423543,,103.36435261662386,4.0
71.64350203816845,90.68,91.65123648466829,5.0
66.41472934253154,,82.677823905539,6.0
62.91462466056939,,75.36711797455092,7.0
60.46149509055564,,69.13602060486102,8.0
58.67648679866813,,63.663226071751666,9.0
57.336426436386596,57.99,58.76600359503099,10.0
56.30318416775869,,54.33564742056717,11.0
55.487667099703984,,50.30330223171182,12.0
54.83042581544085,,46.62170421205129,13.0
54.290688530191034,,43.255392622116425,14.0
53.83989122828291,39.03,40.17551856608932,15.0
53.457714921624174,,37.357130234389494,16.0
53.12957581632637,,34.77780215480769,17.0
52.84498588971573,,32.416965913012945,18.0
52.596450026717356,,30.255599074621326,19.0
52.378702222039905,,28.276079789800622,20.0

